The Broken Ray Transform in $n$ Dimensions with Flat Reflecting Boundary

We study the broken ray transform on $n$-dimensional Euclidean domains where the reflecting parts of the boundary are flat and establish injectivity and stability under certain conditions. Given a subset $E$ of the boundary $\partial \Omega$ such that $\partial \Omega \setminus E$ is itself flat (contained in a union of hyperplanes), we measure the attenuation of all broken rays starting and ending at $E$ with the standard optical reflection rule applied to $\partial \Omega \setminus E$. By localizing the measurement operator around broken rays which reflect off a fixed sequence of flat hyperplanes, we can apply the analytic microlocal approach of Frigyik, Stefanov, and Uhlmann for the ordinary ray transform by means of a local path unfolding. This generalizes the author's previous result for the square, although we can no longer treat reflections from corner points. Similar to the result for the two dimensional square, we show that the normal operator is a classical pseudo differential operator of order -1 plus a smoothing term with $C_{0}^{\infty}$ Schwartz kernel.

==> combinedphase.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'combinedphase.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{544.56640625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43675068)%
    \put(0,0){\includegraphics[width=\unitlength]{combinedphase.pdf}}%
    \put(-0.00121943,0.03154029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.30404271,0.24501803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(x,\theta)$}}}%
    \put(0.15162784,0.06505839){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{\tau}_{-}(x,\theta)$}}}%
    \put(0.06377931,0.16959262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega$}}}%
    \put(0.26311758,0.13738891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{1}(\Omega)$}}}%
    \put(0.21606509,0.3307295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{1}\circ R_{2}(\Omega)$}}}%
    \put(0.36305148,0.28451167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{1}\circ R_{2} \circ R_{3}(\Omega)$}}}%
    \put(0.90425313,0.39728806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widetilde{\Omega}$}}}%
    \put(0.67414138,0.1555191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.697885,0.09764416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega$}}}%
    \put(0.9339016,0.14480737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.62120196,0.29433631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{1}(\Omega)$}}}%
    \put(0.78594639,0.26075787){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{1}\circ R_{2}(\Omega)$}}}%
    \put(0.26316809,0.00193675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.70388569,0.00193675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
  \end{picture}%
\endgroup%

